The flipped orbit of KELT-19Ab inferred from the symmetric TESS transit light curves

Dozens of planets are now discovered with large orbital obliquity, and have become the proof for the dynamical evolution of planetary orbits. In the current samples, there is an apparent clustering of planets around $90^\circ$, and also an absence of planets around $180^\circ$ although the latter is expected by some theories. Statistical extrapolation using Hierarchical Bayesian Analysis have recently refuted the significant clustering around $90^\circ$ and suggested that the distribution may actually be broader. In this work, the symmetric TESS transit light curve of KELT-19Ab is analyzed using gravity darkening to measure its true obliquity. Its large sky projected obliquity $\lambda = -179.7^{\circ+3.7^\circ}_{\,\,-3.8^\circ}$ makes KELT-19Ab the only currently known planet with obliquity potentially close to $180^\circ$. We apply spectroscopic constraints on $v\mathrm{sin}i$ and $\lambda$ as well as theoretical constraints on the limb-darkening coefficients to find that the KELT-19Ab's obliquity is $\psi = 155^{\circ+17^\circ}_{\,\,-21^\circ}$, in favor of a flipped orbit. The result is consistent with the statistically inferred uniformity of obliquity distribution, and also highlights the applicability of the gravity darkening technique to symmetric light curves.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
